Scalable Synthesis of Minimum-Information Linear-Gaussian Control by Distributed Optimization

We consider a discrete-time linear-quadratic Gaussian control problem in which we minimize a weighted sum of the directed information from the state of the system to the control input and the control cost. The optimal control and sensing policies can be synthesized jointly by solving a semidefinite programming problem. However, the existing solutions typically scale cubic with the horizon length. We leverage the structure in the problem to develop a distributed algorithm that decomposes the synthesis problem into a set of smaller problems, one for each time step. We prove that the algorithm runs in time linear in the horizon length. As an application of the algorithm, we consider a path-planning problem in a state space with obstacles under the presence of stochastic disturbances. The algorithm computes a locally optimal solution that jointly minimizes the perception and control cost while ensuring the safety of the path. The numerical examples show that the algorithm can scale to thousands of horizon length and compute locally optimal solutions.

==> dataadmm.dat <==
x	y
100  88.546973358096
200 155.418762910738
300 256.636622583196
400 372.300298932980
500 469.812792436858
600 597.682139870357
700 704.645008492371
800 838.029925968137
900 926.939002784747
1000 1006.16105511178
1100 1125.41933584134
1200 1307.68923393302
1300 1413.36103587857
1400 1557.19783158026
1500 1642.22764567792


==> datacent.dat <==
x	y
100 40.9640569283941
200 84.0554460981244
300 147.31938295051
400 213.557934236480
500 297.003884852519
600 401.522727523508
700 519.440776205847
800 689.212631347879
900 864.717898159062
1000 1027.94523188618
1100 1211.10327779445
1200 1430.97368235709
1300 1779.37463356351
1400 2074.77197075612
1500 2545.04634124609

